Characterizing the Influence of Graph Elements

Influence function, a method from robust statistics, measures the changes of model parameters or some functions about model parameters concerning the removal or modification of training instances. It is an efficient and useful post-hoc method for studying the interpretability of machine learning models without the need for expensive model re-training. Recently, graph convolution networks (GCNs), which operate on graph data, have attracted a great deal of attention. However, there is no preceding research on the influence functions of GCNs to shed light on the effects of removing training nodes/edges from an input graph. Since the nodes/edges in a graph are interdependent in GCNs, it is challenging to derive influence functions for GCNs. To fill this gap, we started with the simple graph convolution (SGC) model that operates on an attributed graph and formulated an influence function to approximate the changes in model parameters when a node or an edge is removed from an attributed graph. Moreover, we theoretically analyzed the error bound of the estimated influence of removing an edge. We experimentally validated the accuracy and effectiveness of our influence estimation function. In addition, we showed that the influence function of an SGC model could be used to estimate the impact of removing training nodes/edges on the test performance of the SGC without re-training the model. Finally, we demonstrated how to use influence functions to guide the adversarial attacks on GCNs effectively.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/Experiment_2_raise_accuracy/latex_acc.txt <==
\begin{center}
\begin{tabular}{||c c c c||} 
 \hline
  & Cora & Citeseer & Pubmed \\ [0.5ex] 
 \hline\hline
 GCN & $81.4 \pm 0.4$ & $70.09 \pm 0.5 $ & $79.0 \pm 0.4 $ \\ 
 \hline
 GAT & $83.3 \pm 0.7$ & $72.6 \pm 0.6 $ & $78.5 \pm 0.3$ \\
 \hline
 FastGCN & $79.8 \pm 0.3$ & $68.8 \pm 0.6$ & $77.4 \pm 0.3$ \\
 \hline
 GIN & $77.6 \pm 1.1$ & $66.1 \pm 0.9$ & $77.0 \pm 1.2$ \\
 \hline
 LNet & $80.2 \pm 3.0$ & $67.3 \pm 0.5$ & $78.3 \pm 0.6$ \\ 
 \hline
 AdaLNet & $81.9 \pm 1.9$ & $70.6 \pm 0.8$ & $77.8 \pm 0.7$ \\
 \hline
 DGI & $82.5 \pm 0.7$ & $71.6 \pm 0.7$ & $78.4 \pm 0.7$ \\
 \hline
 \textbf{SGC orig} & $81.0 \pm 0.0$ & $71.9 \pm 0.1$ & $78.9 \pm 0.0$ \\ 
 \hline
 \textbf{SGC Infl} & $81.98 \pm 0.0$ & $74.5 \pm 0.0$ & $79.7 \pm 0.0$ \\ 
 \hline

 

\end{tabular}
\end{center}


==> figures/Experiment_5_label_flipping_attack/label_flipping_acc.txt <==
\begin{array}{|l|c|ccc|}

\hline \text { Dataset } & \boldsymbol{\epsilon} & \text { Rnd } & \text { Deg } & \text { LPattack } & \text {IFattack } \\

\hline \multirow{4}{*}{\text { Cora }} & 0.05 & 78.7(-0.76 \%) & 78.6(-0.88 \%) & 75.8(-4.41 \%) & 68.14(-12.36 \%) \\

& 0.10 & 78.7(-0.76 \%) & 76.7(-3.28 \%) & 71.1(-10.34 \%)& 57.62(-22.82 \%) \\

& 0.15 & 76.3(-3.78 \%) & 73.9(-6.81 \%) & 66.1(-16.65 \%)& 55.14(-25.58 \%) \\

& 0.20 & 75.5(-4.79 \%) & 71.8(-9.46 \%) & 63.1(-20.43 \%)& 48.32(-32.46 \%) \\

\hline \multirow{4}{*}{\text { Citeseer }} & 0.05 & 66.8(-2.05 \%) & 66.3(-2.79 \%) & 66.4(-2.64 \%)& 58.80(-12.16 \%) \\

& 0.10 & 66.8(-2.05 \%) & 63.0(-7.62 \%) & 63.4(-7.04 \%)& 52.66(-18.08 \%) \\

& 0.15 & 66.1(-3.08 \%) & 59.8(-12.32 \%) & 60.2(-11.73 \%)& 46.12(-24.84 \%) \\

& 0.20 & 58.7(-13.93 \%) & 58.5(-14.22 \%) & 58.4(-14.37 \%)& 38.48(-32.04 \%) \\

\hline \multirow{4}{*}{\text { Pubmed }} & 0.05 & 76.6(-0.79 \%) & 73.4(-3.42 \%) & 71.4(-6.05 \%)& 75.32(-4.52 \%) \\

& 0.10 & 75.9(-0.13 \%) & 68.9(-9.34 \%) & 65.0(-14.47 \%)& 63.78(-16.18 \%) \\

& 0.15 & 71.5(-5.92 \%) & 67.4(-11.32 \%) & 57.6(-24.23 \%)& 58.38(-21.52 \%) \\

& 0.20 & 69.5(-8.55 \%) & 62.0(-18.42 \%) & 54.4(-28.46 \%)& 50.54(-29.40 \%) \\

\hline

\end{array}



